Semantic-Functional Communications in Cyber-Physical Systems

This paper explores the use of semantic knowledge inherent in the cyber-physical system (CPS) under study in order to minimize the use of explicit communication, which refers to the use of physical radio resources to transmit potentially informative data. It is assumed that the acquired data have a function in the system, usually related to its state estimation, which may trigger control actions. We propose that a semantic-functional approach can leverage the semantic-enabled implicit communication while guaranteeing that the system maintains functionality under the required performance. We illustrate the potential of this proposal through simulations of a swarm of drones jointly performing remote sensing in a given area. Our numerical results demonstrate that the proposed method offers the best design option regarding the ability to accomplish a previously established task -- remote sensing in the addressed case -- while minimising the use of radio resources by controlling the trade-offs that jointly determine the CPS performance and its effectiveness in the use of resources. In this sense, we establish a fundamental relationship between energy, communication, and functionality considering a given end application.

==> review_from_WCM.txt <==
Guest Editor: 2306, Task-oriented Communications for Future
Comments to the Author:
The aim of this paper is to explore the use of implicit semantic knowledge in cyber-physical systems to minimize the cost of explicit communications. The topic is timely. There are many major concerns raised by the reviewers. First, the contribution of this paper is limited since the main analytical contribution of this work is presented in reference [10-> P. E. G. Silva, P. S. Dester, H. Siljak, N. Marchetti, P. H. Nardelli, and R. A. de Souza, “Semantic-functional communications for multiuser event transmissions via random maps,” arXiv preprint arXiv:2204.03223, 2022]. Second, the concept of the communication mechanism between the decision center and drones is not clear. Third, while the paper talks about a cyber physical system, the main thrust of the work lies only in the physical system domain. Moreover, some figures need to be improved or explained, such as Figs. 4 and 5.

Reviewer: 1

Comments to the Author
The paper motivates the use of semantic knowledge in the design of cyber-physical-systems (CPS). Specifically, the main target of the paper is not to maximize the efficiency of the radio resources based on contextual knowledge, but to minimize the use of such resources while the CPS under consideration can still operate within the desired performance range. 
The comments from the reviewer are as follows:

1. The main analytical contribution of this work is presented in [10-> P. E. G. Silva, P. S. Dester, H. Siljak, N. Marchetti, P. H. Nardelli, and R. A. de Souza, “Semantic-functional communications for multiuser event transmissions via random maps,” arXiv preprintarXiv:2204.03223, 2022]. This paper presents an example case study of drone-based remote sensing in a grid region motivating semantic functional communication (SFC). This might dilute the contribution of the current paper.

2. While the paper talks about a cyber physical system, the main thrust of the work lies only in the physical system domain. The authors are encouraged to brief about the cyber aspects of SFC, detailing the merits and demerits.

3. In the drone-based remote sensing study, the drones seem to be centrally coordinated as they are controlled by a decision center. From results in Fig. 4 and Fig. 5, the drones seem to be moving in an infinite time horizon. From a practical perspective, The authors should comment on the energy constraint of UAV, if it has been considered or not.
The authors should also elaborate a bit on the communication between drones and decision centers.  

4. Can the authors compare the results obtained with SFC and ETC with "syntactic communication", where the efficiency of radio resources is sought to be maximized. It will help the readers to visualize the difference between the two schools of thought in communication theory.

Reviewer: 2

Comments to the Author
The authors aim to explore the use of implicit semantic knowledge in cyber-physical systems to minimize the cost of explicit communications.
This paper is well-written and organized. However, some issues should be further improved. The detailed comments are shown below.

1. The concept of the communication mechanism between the decision center and drones is not clear.
 
2. References should be modified according to the standard IEEE style with proper abbreviations.

3. Can the authors make a table to compare the technological breakthrough and key results between the SFC and ETC?

4. From Figure 3, the authors illustrated the deployment positions of drones and sensor nodes in the horizontal dimension. However, the altitude of the drones' deployment design is ignored.

5. Are there any constraints, such as energy, and service endurance, considered for UAV communications?

Reviewer: 3

Comments to the Author
The article presents semantic-functional communications in cyber-physical systems, where the article's organization is somewhat acceptable but it is advised to add comparisons against other communications like the authors have discussed in the background section. 
Also there are lesser number of mathematical expressions, and instead it is stated in section IV that there are numerical results are presented. Although these are considered to be experimental results , how can authors justify these results as numerical results?
Also in Fig.5 where （a） and （c） are appears to be similar but their conditions are different. Please explain why these two subfigures doesn't show much difference? 
Why without explicit communication seems like as it is still as influential as maximum usage of explicit?

